Automatic Generation of Road Geometries to Create Challenging Scenarios for Automated Vehicles Based on the Sensor Setup

For the offline safety assessment of automated vehicles, the most challenging and critical scenarios must be identified efficiently. Therefore, we present a new approach to define challenging scenarios based on a sensor setup model of the ego-vehicle. First, a static optimal approaching path of a road user to the ego-vehicle is calculated using an A* algorithm. We consider a poor perception of the road user by the automated vehicle as optimal, because we want to define scenarios that are as critical as possible. The path is then transferred to a dynamic scenario, where the trajectory of the road user and the road layout are determined. The result is an optimal road geometry, so that the ego-vehicle can perceive an approaching object as poorly as possible. The focus of our work is on the highway as the Operational Design Domain (ODD).

==> figures/overallApproach.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'overallApproach.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{501.73228346bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26553672)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{overallApproach.pdf}}%
    \put(0.00737603,0.2379561){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13372141\unitlength}\centering Sensor setup\\ and properties\end{minipage}}}%
    \put(0.00737603,0.14792379){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13372141\unitlength}\centering Environmental\\ conditions\end{minipage}}}%
    \put(0.00735852,0.06170136){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13372141\unitlength}\centering Detection\\ object\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{overallApproach.pdf}}%
    \put(0.76420912,0.06459334){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.17456208\unitlength}\raggedright Existing framework\end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{overallApproach.pdf}}%
    \put(0.76361948,0.03088119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23647198\unitlength}\raggedright Contribution of this paper\end{minipage}}}%
    \put(0.28002066,0.21375497){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13372141\unitlength}\centering Sensor setup\\ and properties\end{minipage}}}%
    \put(0.36483228,0.25931102){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[lt]{\begin{minipage}{0.28207866\unitlength}\centering Initial and boundary conditions\end{minipage}}}%
    \put(0.55958326,0.19257548){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[lt]{\begin{minipage}{0.16920635\unitlength}\centering A* - algorithm\end{minipage}}}%
    \put(0.30527081,0.0491652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13372141\unitlength}\centering Detection\\ probability\end{minipage}}}%
    \put(0.72526619,0.21490147){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[lt]{\begin{minipage}{0.13372141\unitlength}\centering Worst-case\\ approach path\end{minipage}}}%
    \put(0.86580288,0.21156441){\color[rgb]{0,0.39607843,0.74117647}\makebox(0,0)[lt]{\begin{minipage}{0.14957638\unitlength}\centering Scenario\\ transformation\end{minipage}}}%
    \put(0.43014075,0.20380204){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.13372141\unitlength}\centering Sensor\\ coverage\end{minipage}}}%
  \end{picture}%
\endgroup%

